The Luttinger-Kohn theory for multiband Hamiltonians: A revision of ellipticity requirements

Modern applications require a robust and theoretically solid tool for the realistic modeling of electronic states in low dimensional nanostructures. The $k \cdot p$ theory has fruitfully served this role for the long time since its establishment. During the last three decades several problems have been detected in connection with the application of the $k \cdot p$ approach to such nanostructures. These problems are closely related to the violation of the ellipticity conditions for the underlying model, the fact that has been largely overlooked in the literature. We derive ellipticity conditions for $6 \times 6$, $8\times 8$ and $14 \times 14$ Hamiltonians obtained by the application of Luttinger-Kohn theory to the bulk zinc blende (ZB) crystals, and demonstrate that the corresponding models are non-elliptic for many common crystalline materials. With the aim to obtain the admissible (in terms of ellipticity) parameters, we further develop and justify a parameter rescaling procedure for $8\times 8$ Hamiltonians. This allows us to calculate the admissible parameter sets for GaAs, AlAs, InAs, GaP, AlP, InP, GaSb, AlSb, InSb, GaN, AlN, InN. The newly obtained parameters are then optimized in terms of the bandstructure fit by changing the value of the inversion asymmetry parameter $B$ that is proved to be essential for ellipticity of $8\times 8$ Hamiltonian. The consecutive analysis, performed here for all mentioned $k \cdot p$ Hamiltonians, indicates the connection between the lack of ellipticity and perturbative terms describing the influence of out-of-basis bands on the structure of the Hamiltonian. This enables us to quantify the limits of models' applicability material-wise and to suggest a possible unification of two different $14 \times 14$ models, analysed in this work.

==> ZB_14x14_B_0_selected.csv <==
Num,El,gamma1pp,gamma2pp,gamma3pp,lambda1pp,lambda2pp,lambda3pp,lambda4pp,d,rho,,reference,source,label,E_0,Delta_0,E_1,Delta_1,Delta_bar,P0,P1,Q,Ck
1,GaAs,0.176,0.421,0.105,-2.49,-1.545,0.981,0.351,0.262183278316088,0.330111524163569,,\tnote{a},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.53.12813,\label{mp:ZB14:GaAs1_Pfeffer96},-1.519,0.341,2.969,0.171,-0.061,10.3027224419684,2.99859246551445,7.6995658970516,-0.0034
2,GaAs,-0.586,-0.021,-0.336,2.686,-0.338,-0.464,1.552,0.414789447448083,5.28428927680798,,\tnote{b},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.53.12813,\label{mp:ZB14:GaAs2_Pfeffer96},-1.519,0.341,2.969,0.171,-0.061,10.3027224419684,2.99859246551445,7.6995658970516,-0.0034
3,GaAs,-1.48482994992327,-0.025182181836558,-0.607091374334826,5.22810692327845,-0.23571544573498,-0.386808536754325,3.25573970925463,0.870133038038988,13.6281442501355,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:GaAs_Jancu2005},1.519,0.341,4.54,0.2,-0.17,9.88,0.41,8.68,-0.0034
4,AlAs,-0.908668601297319,0.34406008266571,-0.30819132974684,1.38157624911552,-1.39214571860604,0.672214777388218,2.52136275586926,0.673862541445351,3.28640437651463,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:AlAs_Jancu2005},3.13,0.3,4.55,0.15,-0.19,8.88,0.34,8.07,-1.07
5,InAs,0.756142437031943,0.586245802517225,0.122354443005702,-3.83525230513505,-2.73406231808374,0.783412497019613,0.049285838985402,0.209375796883175,0.126755739946128,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:InAs_Jancu2005},0.418,0.38,4.48,0.31,-0.05,9.01,0.66,7.72,-0.85
6,GaP,-1.54526632175538,-0.162452695811721,-0.842235980923565,7.24849299054366,-0.331630837768432,-1.30634701263876,3.74706887290264,1.00144628050335,6.71288800438473,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:GaP_Jancu2005},2.895,0.08,4.38,0.09,0.04,9.53,0.36,8.49,-1.77
7,AlP,-1.22155327335938,0.220553785443543,-0.460321753340643,3.10126865162907,-1.04162712843672,0.281695584224536,3.04362610426839,0.813443292543845,6.16976091028567,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:AlP_Jancu2005},3.63,0.06,4.78,0.04,-0.03,9.51,0.19,8.1,-1.36
8,InP,0.444,0.458,-0.131,-1.49,-2.669,0.079,0.865,0.231180974254247,0.226977638855494,,\tnote{d},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.53.12813,\label{mp:ZB14:InP1_Pfeffer96},-1.423,-0.108,3.297,0.201,0.08733,8.92988894926023,0.792872611369569,7.6995658970516,-14.4
9,InP,-0.496,-0.152,-0.681,5.19,-0.939,-1.851,2.235,0.712901326893696,2.66129032258065,,\tnote{e},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.53.12813,\label{mp:ZB14:InP2_Pfeffer96},-1.423,-0.108,3.297,0.201,0.08733,8.92988894926023,0.792872611369569,7.6995658970516,-14.4
10,InP,-1.53960709251617,-0.026734931955784,-0.663263602211549,5.6261284336086,-0.343243986295343,-0.503653578030048,3.47592803523925,0.928980843496255,10.7475293970154,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:InP_Jancu2005},1.423,0.107,4.78,0.19,0.11,8.45,0.34,7.88,-1.33
11,GaSb,-0.387622695540726,0.586416669030902,-0.028294918115515,-1.78827447188979,-2.04292873492943,1.47557127925599,1.64534078794907,0.439735822356437,0.814603637220312,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:GaSb_Jancu2005},0.81,0.76,3.11,0.33,-0.4,9.69,1.34,8.25,-1.7
12,AlSb,-0.98920804101874,0.582049901117335,-0.324848975943673,0.610102292211438,-2.31353849128162,1.17876091542239,3.12785477108443,0.835954350641726,2.12519393874211,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:AlSb_Jancu2005},2.83,0.67,3.53,0.24,-0.4,9.69,1.34,8.25,-0.72
13,InSb,-2.88589762424957,-0.919395560235628,-1.60615155199022,16.2003891771334,1.74502520922142,-3.77134815219235,5.86556115974899,2.22529459355929,6.31365087104517,,\tnote{c},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.72.193201,\label{mp:ZB14:InSb_Jancu2005},0.235,0.81,3.18,0.46,-0.26,9.63,1.2,7.83,-1.19


==> ZB_6x6_gamma_lambda_d_rho.csv <==
Num,El,gamma1,gamma2,gamma3,lambda1,lambda2,lambda3,lambda4,d,rho,reference,source
1,GaAs,6.98,2.06,2.93,-32.8,-6.43,5.93,-11.65,1.58485916454068,0.116548742138365,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
2,GaAs,7.1,2.02,2.91,-32.64,-6.45,5.67,-11.79,1.51537124164345,0.111438679245283,\tnote{a},https://link.springer.com/chapter/10.1007%2F10832182_185
3,GaAs,7.8,2.46,3.3,-37.44,-7.74,7.02,-12.78,1.87617391822522,0.12111801242236,\tnote{b},https://link.springer.com/chapter/10.1007%2F10832182_185
4,GaAs,6.95,2.25,2.86,-33.11,-7.37,6.13,-11.03,1.63831141292316,0.119006018248884,\tnote{c},https://link.springer.com/chapter/10.1007%2F10832182_185
5,GaAs,6.85,2.1,2.9,-32.65,-6.55,6.05,-11.35,1.61693051357017,0.119683481701286,\tnote{d},https://link.springer.com/chapter/10.1007%2F10832182_185
6,GaAs,6.8,2.4,1,-22.4,-13.4,1,-5,0.267261241912424,0.024509803921569,\tnote{e},https://link.springer.com/chapter/10.1007%2F10832182_185
7,GaAs,7.2,2.5,1.1,-23.8,-13.9,1.1,-5.5,0.293987366103667,0.025462962962963,\tnote{g},https://link.springer.com/chapter/10.1007%2F10832182_185
8,GaAs,7.15,2.03,2.95948193664589,-33.0268916198754,-6.39155419006232,5.78844580993768,-11.9684458099377,1.54702721590671,0.112644404583889,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
9,AlAs,3.76,0.82,1.42,-15.56,-2.78,2.14,-6.38,0.571939057692588,0.086569579288026,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
10,AlAs,3.76,0.9,1.42,-15.88,-3.1,2.3,-6.22,0.614700856398576,0.091269841269841,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_78
11,AlAs,4.03,1.045,1.69659462846413,-18.3895677707848,-3.12021611460762,3.14978388539238,-7.02978388539238,0.84181515296571,0.110365507659045,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
12,InAs,20,8.5,9.2,-109.2,-26.4,24.6,-30.6,6.57462655104564,0.148014440433213,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
13,InAs,20.4,8.3,9.1,-108.2,-26.3,23.5,-31.1,6.28063918494197,0.141908212560386,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_334
14,InAs,19.67,8.37,9.29,-108.89,-25.28,24.94,-30.8,6.66549537329586,0.151179002242832,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_334
15,InAs,19.7,8.4,9.27952764602452,-108.977165876147,-25.4614170619264,24.9385829380736,-30.7385829380735,6.66511664756554,0.15098081387819,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
16,GaP,4.05,0.49,1.25,-13.51,-2.26,0.68,-6.82,0.181737644500449,0.030101814962373,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
17,GaP,4.2,0.98,1.66,-18.08,-3.14,2.74,-7.22,0.732295802840043,0.09634317862166,\cite{Madelung2004} \tnote{a} \tnote{g},https://link.springer.com/chapter/10.1007/10832182_143
20,AlP,3.35,0.71,1.23,-13.57,-2.5,1.76,-5.62,0.470379785765867,0.081143384047948,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
21,AlP,3.47,0.06,1.15,-10.61,-0.26,0.1,-6.8,0.026726124191243,0.005659309564233,\cite{Madelung2004} \tnote{a} \tnote{g},https://link.springer.com/chapter/10.1007/10832182_61
23,InP,5.08,1.6,2.1,-24.08,-5.18,4.42,-8.18,1.18129468925292,0.118055555555556,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
24,InP,5.15,0.94,1.62,-18.63,-4.05,1.59,-8.13,0.424945374640755,0.051606621226874,\tnote{a},https://link.springer.com/chapter/10.1007/10832182_374
25,InP,6.28,2.08,2.78,-31.28,-6.26,6.22,-10.46,1.66236492469528,0.129583333333333,\tnote{b} \tnote{g},https://link.springer.com/chapter/10.1007/10832182_374
26,InP,5.04,1.56,1.73,-21.66,-6.09,3.27,-7.11,0.873944261053628,0.093803786574871,\tnote{e} \tnote{h},https://link.springer.com/chapter/10.1007/10832182_374
27,InP,6.28,2.085,2.75536295249827,-31.1521777149896,-6.35391114250518,6.15608885749482,-10.3760888574948,1.6452839533773,0.128567436805775,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
28,GaSb,13.4,4.7,6,-68.2,-14.2,14,-22,3.74165738677394,0.134099616858238,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
29,GaSb,11.8,4.03,5.26,-59.48,-12.14,12.04,-19.52,3.21782535262559,0.1321044546851,\tnote{a} \tnote{g},https://link.springer.com/chapter/10.1007/10832182_241
30,GaSb,13.1,4.5,6,-67.1,-13.1,13.9,-22.1,3.7149312625827,0.135874877810362,\tnote{b},https://link.springer.com/chapter/10.1007/10832182_241
31,GaSb,13.3,4.4,5.7,-65.1,-13.8,12.6,-21.6,3.36749164809655,0.125373134328358,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_241
32,GaSb,11,3,4.36844747402705,-49.2106848441623,-9.89465757791884,8.10534242208116,-18.1053424220812,2.16624388185087,0.104976952845847,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
33,AlSb,5.18,1.19,1.97,-21.76,-4.03,3.11,-8.71,0.83118246234764,0.090144927536232,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
34,AlSb,4.15,1.01,1.75,-18.69,-2.94,3.12,-7.38,0.833855074766764,0.107549120992761,\cite{LB1},
35,AlSb,4.12,1.045,1.71484693194466,-18.5890815916679,-3.15545920416603,3.11454079583397,-7.17454079583397,0.832396041081497,0.107698468430316,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
36,InSb,34.8,15.5,16.5,-195.8,-47.3,45.7,-53.3,12.2138387553978,0.154183535762483,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
37,InSb,36.13,16.24,17.34,-205.13,-49.07,48.37,-55.67,12.927426271304,0.156097718398038,\tnote{a},https://link.springer.com/chapter/10.1007/10832182_185
38,InSb,36.41,15.94,16.99,-202.11,-49.2,46.44,-55.5,12.411612074413,0.151364036374303,\tnote{b},https://link.springer.com/chapter/10.1007/10832182_185
39,InSb,35.08,15.64,16.91,-199.1,-46.91,46.93,-54.53,12.5425700829501,0.156152259266653,\tnote{c},https://link.springer.com/chapter/10.1007/10832182_185
40,InSb,35,15.7,16.8214307754523,-198.728584652714,-47.3357076736431,46.8642923263569,-54.0642923263569,12.525008968489,0.156147380565516,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
41,GaN,2.67,0.75,1.1,-12.27,-2.37,2.13,-4.47,0.569266445273464,0.111459968602826,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
43,GaN,3.08,0.86,1.26,-14.08,-2.74,2.42,-5.14,0.646772205428067,0.110200364298725,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_125
44,GaN,5.05,0.6,1.78699002049069,-18.1719401229442,-2.08902993852791,1.51097006147208,-9.21097006147208,0.403823735121522,0.051268089415525,\cite{Cardona_05},https://link.springer.com/book/10.1007%2Fb137661
45,AlN,1.92,0.47,0.85,-8.9,-1.25,1.57,-3.53,0.419600149802506,0.114766081871345,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
47,InN,3.72,1.26,1.63,-18.54,-3.87,3.69,-6.09,0.986193982656846,0.129473684210526,\cite{Vurgaftman2001} \cite{LB1},https://aip.scitation.org/doi/10.1063/1.1368156
50,C,2.54,-0.1,0.605867147153565,-5.77520288292139,-0.322398558539304,-0.922398558539304,-4.5576014414607,0,0,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_277
51,C,3.61,0.09,1.10109415280136,-10.5765649168081,-0.666717541595935,-0.126717541595935,-6.73328245840406,0,0,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_277


==> ZB_6x6_gamma_lambda_d_rhoSS.csv <==
Num,El,gamma1,gamma2,gamma3,lambda1,lambda2,lambda3,lambda4,d,rho,reference,Num,El,gamma1,gamma2,gamma3,lambda1,lambda2,lambda3,lambda4,d,rho,reference,source,source
1,GaAs,6.98,2.06,2.93,-32.8,-6.43,5.93,-11.65,1.58485916454068,0.116548742138365,\cite{Vurgaftman2001},26,InP,5.04,1.56,1.73,-21.66,-6.09,3.27,-7.11,0.873944261053628,0.093803786574871,\tnote{e} \tnote{h},https://aip.scitation.org/doi/10.1063/1.1368156,https://link.springer.com/chapter/10.1007/10832182_374
2,GaAs,7.1,2.02,2.91,-32.64,-6.45,5.67,-11.79,1.51537124164345,0.111438679245283,\tnote{a},27,InP,6.28,2.085,2.75536295249827,-31.1521777149896,-6.35391114250518,6.15608885749482,-10.3760888574948,1.6452839533773,0.128567436805775,\cite{Madelung2004},https://link.springer.com/chapter/10.1007%2F10832182_185,https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
3,GaAs,7.8,2.46,3.3,-37.44,-7.74,7.02,-12.78,1.87617391822522,0.12111801242236,\tnote{b},28,GaSb,13.4,4.7,6,-68.2,-14.2,14,-22,3.74165738677394,0.134099616858238,\cite{Vurgaftman2001},https://link.springer.com/chapter/10.1007%2F10832182_185,https://aip.scitation.org/doi/10.1063/1.1368156
4,GaAs,6.95,2.25,2.86,-33.11,-7.37,6.13,-11.03,1.63831141292316,0.119006018248884,\tnote{c},29,GaSb,11.8,4.03,5.26,-59.48,-12.14,12.04,-19.52,3.21782535262559,0.1321044546851,\tnote{a} \tnote{g},https://link.springer.com/chapter/10.1007%2F10832182_185,https://link.springer.com/chapter/10.1007/10832182_241
5,GaAs,6.85,2.1,2.9,-32.65,-6.55,6.05,-11.35,1.61693051357017,0.119683481701286,\tnote{d},30,GaSb,13.1,4.5,6,-67.1,-13.1,13.9,-22.1,3.7149312625827,0.135874877810362,\tnote{b},https://link.springer.com/chapter/10.1007%2F10832182_185,https://link.springer.com/chapter/10.1007/10832182_241
6,GaAs,6.8,2.4,1,-22.4,-13.4,1,-5,0.267261241912424,0.024509803921569,\tnote{e},31,GaSb,13.3,4.4,5.7,-65.1,-13.8,12.6,-21.6,3.36749164809655,0.125373134328358,\cite{LB1},https://link.springer.com/chapter/10.1007%2F10832182_185,https://link.springer.com/chapter/10.1007/10832182_241
7,GaAs,7.2,2.5,1.1,-23.8,-13.9,1.1,-5.5,0.293987366103667,0.025462962962963,\tnote{g},32,GaSb,11,3,4.36844747402705,-49.2106848441623,-9.89465757791884,8.10534242208116,-18.1053424220812,2.16624388185087,0.104976952845847,\cite{Madelung2004},https://link.springer.com/chapter/10.1007%2F10832182_185,https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
8,GaAs,7.15,2.03,2.95948193664589,-33.0268916198754,-6.39155419006232,5.78844580993768,-11.9684458099377,1.54702721590671,0.112644404583889,\cite{Madelung2004},33,AlSb,5.18,1.19,1.97,-21.76,-4.03,3.11,-8.71,0.83118246234764,0.090144927536232,\cite{Vurgaftman2001},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3,https://aip.scitation.org/doi/10.1063/1.1368156
9,AlAs,3.76,0.82,1.42,-15.56,-2.78,2.14,-6.38,0.571939057692588,0.086569579288026,\cite{Vurgaftman2001},34,AlSb,4.15,1.01,1.75,-18.69,-2.94,3.12,-7.38,0.833855074766764,0.107549120992761,\cite{LB1},https://aip.scitation.org/doi/10.1063/1.1368156,https://link.springer.com/chapter/10.1007/10832182_241
10,AlAs,3.76,0.9,1.42,-15.88,-3.1,2.3,-6.22,0.614700856398576,0.091269841269841,\cite{LB1},35,AlSb,4.12,1.045,1.71484693194466,-18.5890815916679,-3.15545920416603,3.11454079583397,-7.17454079583397,0.832396041081497,0.107698468430316,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/10832182_78,https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
11,AlAs,4.03,1.045,1.69659462846413,-18.3895677707848,-3.12021611460762,3.14978388539238,-7.02978388539238,0.84181515296571,0.110365507659045,\cite{Madelung2004},36,InSb,34.8,15.5,16.5,-195.8,-47.3,45.7,-53.3,12.2138387553978,0.154183535762483,\cite{Vurgaftman2001},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3,https://aip.scitation.org/doi/10.1063/1.1368156
12,InAs,20,8.5,9.2,-109.2,-26.4,24.6,-30.6,6.57462655104564,0.148014440433213,\cite{Vurgaftman2001},37,InSb,36.13,16.24,17.34,-205.13,-49.07,48.37,-55.67,12.927426271304,0.156097718398038,\tnote{a},https://aip.scitation.org/doi/10.1063/1.1368156,https://link.springer.com/chapter/10.1007/10832182_185
13,InAs,20.4,8.3,9.1,-108.2,-26.3,23.5,-31.1,6.28063918494197,0.141908212560386,\cite{LB1},38,InSb,36.41,15.94,16.99,-202.11,-49.2,46.44,-55.5,12.411612074413,0.151364036374303,\tnote{b},https://link.springer.com/chapter/10.1007/10832182_334,https://link.springer.com/chapter/10.1007/10832182_185
14,InAs,19.67,8.37,9.29,-108.89,-25.28,24.94,-30.8,6.66549537329586,0.151179002242832,\cite{LB1},39,InSb,35.08,15.64,16.91,-199.1,-46.91,46.93,-54.53,12.5425700829501,0.156152259266653,\tnote{c},https://link.springer.com/chapter/10.1007/10832182_334,https://link.springer.com/chapter/10.1007/10832182_185
15,InAs,19.7,8.4,9.27952764602452,-108.977165876147,-25.4614170619264,24.9385829380736,-30.7385829380735,6.66511664756554,0.15098081387819,\cite{Madelung2004},40,InSb,35,15.7,16.8214307754523,-198.728584652714,-47.3357076736431,46.8642923263569,-54.0642923263569,12.525008968489,0.156147380565516,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3,https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
16,GaP,4.05,0.49,1.25,-13.51,-2.26,0.68,-6.82,0.181737644500449,0.030101814962373,\cite{Vurgaftman2001},41,GaN,2.67,0.75,1.1,-12.27,-2.37,2.13,-4.47,0.569266445273464,0.111459968602826,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156,https://aip.scitation.org/doi/10.1063/1.1368156
17,GaP,4.2,0.98,1.66,-18.08,-3.14,2.74,-7.22,0.732295802840043,0.09634317862166,\tnote{a} \tnote{g} \tnote{i} ,43,GaN,3.08,0.86,1.26,-14.08,-2.74,2.42,-5.14,0.646772205428067,0.110200364298725,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_143,https://link.springer.com/chapter/10.1007/10832182_125
20,AlP,3.35,0.71,1.23,-13.57,-2.5,1.76,-5.62,0.470379785765867,0.081143384047948,\cite{Vurgaftman2001},44,GaN,5.05,0.6,1.78699002049069,-18.1719401229442,-2.08902993852791,1.51097006147208,-9.21097006147208,0.403823735121522,0.051268089415525,\cite{Cardona_05},https://aip.scitation.org/doi/10.1063/1.1368156,https://link.springer.com/book/10.1007%2Fb137661
21,AlP,3.47,0.06,1.15,-10.61,-0.26,0.1,-6.8,0.026726124191243,0.005659309564233,\tnote{a} \tnote{g} \tnote{i} ,45,AlN,1.92,0.47,0.85,-8.9,-1.25,1.57,-3.53,0.419600149802506,0.114766081871345,\cite{Vurgaftman2001},https://link.springer.com/chapter/10.1007/10832182_61,https://aip.scitation.org/doi/10.1063/1.1368156
23,InP,5.08,1.6,2.1,-24.08,-5.18,4.42,-8.18,1.18129468925292,0.118055555555556,\cite{Vurgaftman2001},47,InN,3.72,1.26,1.63,-18.54,-3.87,3.69,-6.09,0.986193982656846,0.129473684210526,\tnote{k},https://aip.scitation.org/doi/10.1063/1.1368156,https://aip.scitation.org/doi/10.1063/1.1368156
24,InP,5.15,0.94,1.62,-18.63,-4.05,1.59,-8.13,0.424945374640755,0.051606621226874,\tnote{a},50,C,2.54,-0.1,0.605867147153565,-5.77520288292139,-0.322398558539304,-0.922398558539304,-4.5576014414607,0,0,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_374,https://link.springer.com/chapter/10.1007/10832182_277
25,InP,6.28,2.08,2.78,-31.28,-6.26,6.22,-10.46,1.66236492469528,0.129583333333333,\tnote{b} \tnote{g},51,C,3.61,0.09,1.10109415280136,-10.5765649168081,-0.666717541595935,-0.126717541595935,-6.73328245840406,0,0,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_374,https://link.springer.com/chapter/10.1007/10832182_277


==> ZB_8x8_B_0_selected.csv <==
Num,El,E_p,E_g,A’,gamma1p,gamma2p,gamma3p,lambda1p,lambda2p,lambda3p,lambda4p,lambda5p,d,rho,,reference,source,label,Delta
37,InSb,23.2,0.2352,-0.134352685829128,3.2501814058957,-0.199909297052155,0.900090702947846,-7.85108843537415,0.249727891156464,-0.949727891156467,-6.35027210884354,0.865647314170872,0.048975668849815,0.016482505017488,,\tnote{a},https://link.springer.com/chapter/10.1007/10832182_185,{mp:ZBK:InSb_LB1_1},0.803
25,InP,20.4,1.559,-1.22410854220408,1.91822963438101,-0.100885182809493,0.599114817190507,-5.10937780628609,0.282655548428477,-0.322655548428479,-3.91734445157152,-0.224108542204082,0.055433313733157,0.030232551757448,,\tnote{b} \tnote{g},https://link.springer.com/chapter/10.1007/10832182_374,{mp:ZBK:InP_LB1_2},0.108
10,AlAs,21.1,3.099,-0.95391564097199,1.49045068301603,-0.234774658491987,0.285225341508013,-2.26270409809616,0.30432397547596,-1.10432397547596,-2.81567602452404,0.046084359028011,0.059682841900233,0.049221824406843,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_78,{mp:ZBK:AlAs_LB1},0.28
33,AlSb,18.7,2.386,-1.1177725299439,2.56753841855267,-0.116230790723666,0.663769209276334,-6.08523051131601,-0.111307627829002,-0.808692372170997,-4.791307627829,-0.117772529943899,-0.021829221781223,0,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156,{mp:ZBK:AlSb_Vurg1},0.676
20,AlP,17.7,3.63,-1.29982875437421,1.72465564738292,-0.10267217630854,0.41732782369146,-3.81793388429752,-0.06198347107438,-0.67801652892562,-3.18198347107438,-0.299828754374209,-0.012155958789557,0,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156,{mp:ZBK:AlP_Vurg1},0.07
12,InAs,21.5,0.417,-5.79159137659848,2.81374900079936,-0.093125499600321,0.606874500399679,-6.08249400479615,-0.62062350119904,-1.17937649880096,-4.82062350119904,-4.79159137659848,-0.121714282431084,0,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156,{mp:ZBK:InAs_Vurg1},0.39
3,GaAs,28.8,1.519,-3.87581185579673,1.48005266622778,-0.699973666886109,0.140026333113891,0.479684002633308,1.73992100065833,-2.45992100065833,-3.30007899934167,-2.87581185579673,0.341226582094873,0.385348090849242,,\tnote{b},https://link.springer.com/chapter/10.1007%2F10832182_185,{mp:ZBK:GaAs_LB1_2},0.341
43,GaN,25,3.299,-1.8984372571869,0.553982014751945,-0.403008992624028,-0.003008992624028,1.07610791148833,1.04902697787208,-1.36902697787208,-1.35097302212792,-0.898437257186903,0.205731116555962,0.781299591676622,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_125,{mp:ZBK:GaN_LB1},0.017
48,AlN,23.844,5.63,-2.06586354969228,0.038277087033748,-0.356861456483126,-0.126861456483126,2.15033747779751,1.00858436944938,-1.13258436944938,-0.371415630550621,-1.06586354969228,0.295371568630268,2.10034697290352,,\cite{Rinke2008},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.77.075202,{mp:ZBK:AlN_Rinke},0.019
51,InN,11.373,0.53,-3.87312316725118,-0.335830188679244,-0.766415094339622,-0.455415094339622,6.13398113207547,2.03524528301887,-2.56324528301887,0.169245283018867,-2.87312316725118,0.842567107552504,3.25309159968201,,\cite{Rinke2008},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.77.075202,{mp:ZBK:InN_Rinke},0.005
17,GaP,22.2,2.88,-0.946581196581197,1.63055555555556,-0.304722222222222,0.375277777777778,-2.66333333333333,0.714166666666666,-1.11416666666667,-3.36583333333333,0.053418803418803,0.140059606511186,0.099976668222118,,\tnote{a} \tnote{g},https://link.springer.com/chapter/10.1007/10832182_143,{mp:ZBK:GaP_LB1_1},0.08
29,GaSb,22.4,0.812,1.39227265902608,2.60459770114943,-0.567701149425286,0.662298850574714,-4.30758620689657,1.65310344827586,-1.75310344827586,-5.72689655172414,2.39227265902608,0.324200259259466,0.140241048443716,,\tnote{a} \tnote{g},https://link.springer.com/chapter/10.1007/10832182_241,{mp:ZBK:GaSb_LB1_1},0.725


==> ZB_8x8_B_0_selected_rescaled.csv <==
no,Name,Delta05,Rescaled Ep,Rescaled Ap,gamma1p,gamma2p,gamma3p,Max_lambda1_4,bs_error,bs_error (meV),cite,label,Eg,Delta,Diff_Ep,Rel_diff_Ep
37,InSb,0.470687082256009,23.0508376591106,0.336334396426881,3.46157928130588,-0.094210359347063,1.00578964065294,-0.067368921958813,0.032663958309372,32.6639583093722,\tnote{a},{mp:ZBK:InSb_LB1_1},0.2352,0.803,,0.006429411245234
25,InP,0.592238991585901,19.45632,-0.631869550618181,2.12,0,0.699999999999999,-0.020000000000002,0.011691256288763,11.6912562887634,\tnote{b} \tnote{g},{mp:ZBK:InP_LB1_2},1.559,0.108,,0.046258823529411
10,AlAs,0.691836130268627,18.8950969158973,-0.262079510703362,1.72761354029285,-0.116193229853573,0.403806770146427,-0.051420310439283,0.009354765408897,9.35476540889746,\cite{LB1},{mp:ZBK:AlAs_LB1},3.099,0.28,,0.104497776497757
33,AlSb,0.217772529943899,18.1391194023837,-0.9,2.64589558502602,-0.07705220748699,0.70294779251301,-0.22884337753903,0.005840894768814,5.840894768814,\cite{Vurgaftman2001},{mp:ZBK:AlSb_Vurg1},2.386,0.676,,0.029993614845789
20,AlP,0.399828754374209,16.2394106980961,-0.9,1.85877771367345,-0.035611143163274,0.484388856836726,-0.263166570510178,0.004289916480309,4.28991648030863,\cite{Vurgaftman2001},{mp:ZBK:AlP_Vurg1},3.63,0.07,,0.08251916959909
3,GaAs,3.36718499012508,23.3523330177515,-0.508626865671646,2.67550295857988,-0.102248520710059,0.73775147928994,-0.053254437869822,0.05061749468375,50.6174946837501,\tnote{b},{mp:ZBK:GaAs_LB1_2},1.519,0.341,,0.189155103550296
43,GaN,2.19446862027496,17.7480552733864,0.296031363088057,1.28672372704998,-0.036638136475011,0.363361863524989,-0.050085590574968,0.011576804747133,11.5768047471325,\cite{LB1},{mp:ZBK:GaN_LB1},3.299,0.017,,0.290077789064545
48,AlN,2.11490720552771,11.9237080883743,0.04904365583543,0.744037413358538,-0.003981293320731,0.226018706679269,-0.050056120037807,0.002778800974656,2.77880097465572,\cite{Rinke2008},{mp:ZBK:AlN_Rinke},5.63,0.019,,0.499928364017183
51,InN,4.15780991006877,9.162474375,0.284686742817584,1.0544375,-0.07128125,0.23971875,-0.05015625,0.035027129613461,35.0271296134608,\cite{Rinke2008},{mp:ZBK:InN_Rinke},0.53,0.005,,0.194366097335795
17,GaP,1.51546546546546,17.7957818181818,0.568884268884267,2.14030303030303,-0.049848484848485,0.630151515151515,-0.050454545454545,0.023338496058201,23.3384960582006,\tnote{a} \tnote{g},{mp:ZBK:GaP_LB1_1},2.88,0.08,,0.198388206388206
29,GaSb,2.87063977445239,19.63416,4.26291243347847,3.74,0,1.23,-0.050000000000003,0.17139506357051,171.39506357051,\tnote{a} \tnote{g},{mp:ZBK:GaSb_LB1_1},0.812,0.725,,0.123475


==> ZB_8x8_B_0_selected_rescaled_sort_bs_error.csv <==
no,Name,Delta05,Rescaled Ep,Rescaled Ap,gamma1p,gamma2p,gamma3p,Max_lambda1_4,bs_error,bs_error (meV),cite,label,Eg,Delta,Diff_Ep,Rel_diff_Ep
48,AlN,2.11490720552771,11.9237080883743,0.04904365583543,0.744037413358538,-0.003981293320731,0.226018706679269,-0.050056120037807,0.002778800974656,2.778800974656,\cite{Rinke2008},{mp:ZBK:AlN_Rinke},5.63,0.019,,0.499928364017183
20,AlP,0.399828754374209,16.2394106980961,-0.9,1.85877771367345,-0.035611143163274,0.484388856836726,-0.263166570510178,0.004289916480309,4.289916480309,\cite{Vurgaftman2001},{mp:ZBK:AlP_Vurg1},3.63,0.07,,0.08251916959909
33,AlSb,0.217772529943899,18.1391194023837,-0.9,2.64589558502602,-0.07705220748699,0.70294779251301,-0.22884337753903,0.005840894768814,5.840894768814,\cite{Vurgaftman2001},{mp:ZBK:AlSb_Vurg1},2.386,0.676,,0.029993614845789
10,AlAs,0.691836130268627,18.8950969158973,-0.262079510703362,1.72761354029285,-0.116193229853573,0.403806770146427,-0.051420310439283,0.009354765408897,9.354765408897,\cite{LB1},{mp:ZBK:AlAs_LB1},3.099,0.28,,0.104497776497757
43,GaN,2.19446862027496,17.7480552733864,0.296031363088057,1.28672372704998,-0.036638136475011,0.363361863524989,-0.050085590574968,0.011576804747133,11.576804747133,\cite{LB1},{mp:ZBK:GaN_LB1},3.299,0.017,,0.290077789064545
25,InP,0.592238991585901,19.45632,-0.631869550618181,2.12,0,0.699999999999999,-0.020000000000002,0.011691256288763,11.691256288763,\tnote{b} \tnote{g},{mp:ZBK:InP_LB1_2},1.559,0.108,,0.046258823529411
17,GaP,1.51546546546546,17.7957818181818,0.568884268884267,2.14030303030303,-0.049848484848485,0.630151515151515,-0.050454545454545,0.023338496058201,23.338496058201,\tnote{a} \tnote{g},{mp:ZBK:GaP_LB1_1},2.88,0.08,,0.198388206388206
37,InSb,0.470687082256009,23.0508376591106,0.336334396426881,3.46157928130588,-0.094210359347063,1.00578964065294,-0.067368921958813,0.032663958309372,32.663958309372,\tnote{a},{mp:ZBK:InSb_LB1_1},0.2352,0.803,,0.006429411245234
51,InN,4.15780991006877,9.162474375,0.284686742817584,1.0544375,-0.07128125,0.23971875,-0.05015625,0.035027129613461,35.027129613461,\cite{Rinke2008},{mp:ZBK:InN_Rinke},0.53,0.005,,0.194366097335795
3,GaAs,3.36718499012508,23.3523330177515,-0.508626865671646,2.67550295857988,-0.102248520710059,0.73775147928994,-0.053254437869822,0.05061749468375,50.61749468375,\tnote{b},{mp:ZBK:GaAs_LB1_2},1.519,0.341,,0.189155103550296
29,GaSb,2.87063977445239,19.63416,4.26291243347847,3.74,0,1.23,-0.050000000000003,0.17139506357051,171.39506357051,\tnote{a} \tnote{g},{mp:ZBK:GaSb_LB1_1},0.812,0.725,,0.123475


==> ZB_8x8_B_0_selected_rescaled_sort_delta05.csv <==
no,Name,Delta05,Rescaled Ep,Rescaled Ap,gamma1p,gamma2p,gamma3p,Max_lambda1_4,bs_error,bs_error (meV),cite,label,Eg,Delta,Diff_Ep,Rel_diff_Ep
33,AlSb,0.217772529943899,18.1391194023837,-0.9,2.64589558502602,-0.07705220748699,0.70294779251301,-0.22884337753903,0.005840894768814,5.840894768814,\cite{Vurgaftman2001},{mp:ZBK:AlSb_Vurg1},2.386,0.676,,0.029993614845789
20,AlP,0.399828754374209,16.2394106980961,-0.9,1.85877771367345,-0.035611143163274,0.484388856836726,-0.263166570510178,0.004289916480309,4.289916480309,\cite{Vurgaftman2001},{mp:ZBK:AlP_Vurg1},3.63,0.07,,0.08251916959909
37,InSb,0.470687082256009,23.0508376591106,0.336334396426881,3.46157928130588,-0.094210359347063,1.00578964065294,-0.067368921958813,0.032663958309372,32.663958309372,\tnote{a},{mp:ZBK:InSb_LB1_1},0.2352,0.803,,0.006429411245234
25,InP,0.592238991585901,19.45632,-0.631869550618181,2.12,0,0.699999999999999,-0.020000000000002,0.011691256288763,11.691256288763,\tnote{b} \tnote{g},{mp:ZBK:InP_LB1_2},1.559,0.108,,0.046258823529411
10,AlAs,0.691836130268627,18.8950969158973,-0.262079510703362,1.72761354029285,-0.116193229853573,0.403806770146427,-0.051420310439283,0.009354765408897,9.354765408897,\cite{LB1},{mp:ZBK:AlAs_LB1},3.099,0.28,,0.104497776497757
17,GaP,1.51546546546546,17.7957818181818,0.568884268884267,2.14030303030303,-0.049848484848485,0.630151515151515,-0.050454545454545,0.023338496058201,23.338496058201,\tnote{a} \tnote{g},{mp:ZBK:GaP_LB1_1},2.88,0.08,,0.198388206388206
48,AlN,2.11490720552771,11.9237080883743,0.04904365583543,0.744037413358538,-0.003981293320731,0.226018706679269,-0.050056120037807,0.002778800974656,2.778800974656,\cite{Rinke2008},{mp:ZBK:AlN_Rinke},5.63,0.019,,0.499928364017183
43,GaN,2.19446862027496,17.7480552733864,0.296031363088057,1.28672372704998,-0.036638136475011,0.363361863524989,-0.050085590574968,0.011576804747133,11.576804747133,\cite{LB1},{mp:ZBK:GaN_LB1},3.299,0.017,,0.290077789064545
29,GaSb,2.87063977445239,19.63416,4.26291243347847,3.74,0,1.23,-0.050000000000003,0.17139506357051,171.39506357051,\tnote{a} \tnote{g},{mp:ZBK:GaSb_LB1_1},0.812,0.725,,0.123475
3,GaAs,3.36718499012508,23.3523330177515,-0.508626865671646,2.67550295857988,-0.102248520710059,0.73775147928994,-0.053254437869822,0.05061749468375,50.61749468375,\tnote{b},{mp:ZBK:GaAs_LB1_2},1.519,0.341,,0.189155103550296
51,InN,4.15780991006877,9.162474375,0.284686742817584,1.0544375,-0.07128125,0.23971875,-0.05015625,0.035027129613461,35.027129613461,\cite{Rinke2008},{mp:ZBK:InN_Rinke},0.53,0.005,,0.194366097335795


==> ZB_8x8_B_0_selected_rescaled_sort_rel_diff_ep.csv <==
no,Name,Delta05,Rescaled Ep,Rescaled Ap,gamma1p,gamma2p,gamma3p,Max_lambda1_4,bs_error,bs_error (meV),cite,label,Eg,Delta,Diff_Ep,Rel_diff_Ep
37,InSb,0.470687082256009,23.0508376591106,0.336334396426881,3.46157928130588,-0.094210359347063,1.00578964065294,-0.067368921958813,0.032663958309372,32.663958309372,\tnote{a},{mp:ZBK:InSb_LB1_1},0.2352,0.803,,0.006429411245234
33,AlSb,0.217772529943899,18.1391194023837,-0.9,2.64589558502602,-0.07705220748699,0.70294779251301,-0.22884337753903,0.005840894768814,5.840894768814,\cite{Vurgaftman2001},{mp:ZBK:AlSb_Vurg1},2.386,0.676,,0.029993614845789
25,InP,0.592238991585901,19.45632,-0.631869550618181,2.12,0,0.699999999999999,-0.020000000000002,0.011691256288763,11.691256288763,\tnote{b} \tnote{g},{mp:ZBK:InP_LB1_2},1.559,0.108,,0.046258823529411
20,AlP,0.399828754374209,16.2394106980961,-0.9,1.85877771367345,-0.035611143163274,0.484388856836726,-0.263166570510178,0.004289916480309,4.289916480309,\cite{Vurgaftman2001},{mp:ZBK:AlP_Vurg1},3.63,0.07,,0.08251916959909
10,AlAs,0.691836130268627,18.8950969158973,-0.262079510703362,1.72761354029285,-0.116193229853573,0.403806770146427,-0.051420310439283,0.009354765408897,9.354765408897,\cite{LB1},{mp:ZBK:AlAs_LB1},3.099,0.28,,0.104497776497757
29,GaSb,2.87063977445239,19.63416,4.26291243347847,3.74,0,1.23,-0.050000000000003,0.17139506357051,171.39506357051,\tnote{a} \tnote{g},{mp:ZBK:GaSb_LB1_1},0.812,0.725,,0.123475
3,GaAs,3.36718499012508,23.3523330177515,-0.508626865671646,2.67550295857988,-0.102248520710059,0.73775147928994,-0.053254437869822,0.05061749468375,50.61749468375,\tnote{b},{mp:ZBK:GaAs_LB1_2},1.519,0.341,,0.189155103550296
51,InN,4.15780991006877,9.162474375,0.284686742817584,1.0544375,-0.07128125,0.23971875,-0.05015625,0.035027129613461,35.027129613461,\cite{Rinke2008},{mp:ZBK:InN_Rinke},0.53,0.005,,0.194366097335795
17,GaP,1.51546546546546,17.7957818181818,0.568884268884267,2.14030303030303,-0.049848484848485,0.630151515151515,-0.050454545454545,0.023338496058201,23.338496058201,\tnote{a} \tnote{g},{mp:ZBK:GaP_LB1_1},2.88,0.08,,0.198388206388206
43,GaN,2.19446862027496,17.7480552733864,0.296031363088057,1.28672372704998,-0.036638136475011,0.363361863524989,-0.050085590574968,0.011576804747133,11.576804747133,\cite{LB1},{mp:ZBK:GaN_LB1},3.299,0.017,,0.290077789064545
48,AlN,2.11490720552771,11.9237080883743,0.04904365583543,0.744037413358538,-0.003981293320731,0.226018706679269,-0.050056120037807,0.002778800974656,2.778800974656,\cite{Rinke2008},{mp:ZBK:AlN_Rinke},5.63,0.019,,0.499928364017183


==> ZB_8x8_B_direct_errors.csv <==
no,material,B_min,empty,err_full,B,err_bs,err_cb,err_hh,err_lh,err_so,label
12,InAs,25.89773358,0,0.073221646142001,25.8977335962145,0.073221646142001,0.073221646142001,0.012649871936781,0.061401558010532,0.072622804895616,{mp:ZBK:InAs_Vurg1}
13,InAs,27.20748344,0,0.081277360472359,27.2074834560926,0.081277360472359,0.07726577759227,0.013063228373643,0.063975665443278,0.081277360472359,{mp:ZBK:InAs_LB1_1}
20,AlP,5.272372155,0,0.002511015132252,5.27237217313542,0.002511015132252,0.001752075606676,0.000744626466772,0.002142680885128,0.002511015132252,{mp:ZBK:AlP_Vurg1}
33,AlSb,4.059835053,0,0.011657313439749,4.05983507124835,0.011657313439749,0.00279466774038,0.001526959664796,0.011657313439749,0.008450393846407,{mp:ZBK:AlSb_Vurg1}


==> ZB_8x8_gamma_lambda_d_rho.csv <==
Num,El,E_p,E_g,Delta_SO,A’,gamma1,gamma2,gamma3,lambda1,lambda2,lambda3,lambda4p,lambda5p,d(B=0),rho(B=0),minDelta05,maxDelta05,reference,label,source
1,GaAs,28.8,1.519,0.341,-3.87581185579673,0.660052666227783,-1.09997366688611,-0.229973666886109,5.11968400263331,3.04992100065833,-3.54992100065833,-2.17007899934167,-2.87581185579673,0.703242681840792,1.42825262295308,5.72707387901397,6.66596276790286,\cite{Vurgaftman2001},\label{mp:ZBK:GaAs_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
2,GaAs,28.8,1.519,0.341,-3.87581185579673,0.780052666227782,-1.13997366688611,-0.249973666886109,5.27968400263331,3.02992100065833,-3.80992100065833,-2.31007899934167,-2.87581185579673,0.725220372072583,1.35777859530909,5.68951832345842,7.15418499012508,\tnote{a},\label{mp:ZBK:GaAs_LB1_1},https://link.springer.com/chapter/10.1007%2F10832182_185
3,GaAs,28.8,1.519,0.341,-3.87581185579673,1.48005266622778,-0.699973666886109,0.140026333113891,0.479684002633308,1.73992100065833,-2.45992100065833,-3.30007899934167,-2.87581185579673,0.341226582094873,0.385348090849242,3.26718499012508,4.61918499012508,\tnote{b},\label{mp:ZBK:GaAs_LB1_2},https://link.springer.com/chapter/10.1007%2F10832182_185
4,GaAs,28.8,1.519,0.341,-3.87581185579673,0.630052666227782,-0.909973666886109,-0.299973666886109,4.80968400263331,2.10992100065833,-3.34992100065833,-1.55007899934167,-2.87581185579673,0.660660907016699,1.41216428638605,3.96196276790286,6.2904072123473,\tnote{c},\label{mp:ZBK:GaAs_LB1_3},https://link.springer.com/chapter/10.1007%2F10832182_185
5,GaAs,28.8,1.519,0.341,-3.87581185579673,0.480052666227782,-0.759973666886109,-2.15997366688611,15.5196840026333,-3.92007899934167,-8.47992100065833,4.47992100065833,-2.87581185579673,2.13179254690716,1.6128713712332,8.41229610123619,15.9234072123473,\tnote{e},\label{mp:ZBK:GaAs_LB1_5},https://link.springer.com/chapter/10.1007%2F10832182_185
6,GaAs,28.8,1.519,0.341,-3.87581185579673,0.880052666227782,-0.659973666886109,-2.05997366688611,14.1196840026333,-4.42007899934167,-8.37992100065833,3.97992100065833,-2.87581185579673,1.93948775737899,1.41403164088216,7.4734072123473,15.7356294345695,\tnote{g},\label{mp:ZBK:GaAs_LB1_6},https://link.springer.com/chapter/10.1007%2F10832182_185
7,GaAs,28.8,1.519,0.3464,-3.86087084167539,0.830052666227783,-1.12997366688611,-0.200491730240215,4.89279238275794,3.08836681059601,-3.69147519072065,-2.48852480927936,-2.86087084167539,0.672076720979481,1.29144970766245,5.79439908590362,6.92595205898476,\cite{Madelung2004},\label{mp:ZBK:GaAs_Mad},http://iopscience.iop.org/article/10.1088/0268-1242/31/10/105002/meta
8,GaAs,25.4652263720767,1.519,0.341,-3.34,1.28,-0.73,0.03,1.46,1.73,-2.65,-2.83,-2.34,0.339280913789058,0.582116788321168,3.24855555555556,4.97611111111111,\cite{Bastos2016},\label{mp:ZBK:GaAs_Bastos},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
9,AlAs,21.1,3.099,0.28,-0.95391564097199,1.49045068301603,-0.314774658491987,0.285225341508013,-1.94270409809616,0.62432397547596,-1.26432397547596,-2.97567602452404,0.046084359028011,0.122440005144452,0.100979112952892,1.21415831631973,2.45880268842193,\cite{Vurgaftman2001},\label{mp:ZBK:AlAs_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
10,AlAs,21.1,3.099,0.28,-0.95391564097199,1.49045068301603,-0.234774658491987,0.285225341508013,-2.26270409809616,0.30432397547596,-1.10432397547596,-2.81567602452404,0.046084359028011,0.059682841900233,0.049221824406843,0.591836130268627,2.14764159539638,\cite{LB1},\label{mp:ZBK:AlAs_LB1},https://link.springer.com/chapter/10.1007/10832182_78
11,AlAs,21.1,3.14,0.275,-0.872704721582378,1.79008492569002,-0.07495753715499,0.576637091309139,-4.95007732492489,0.239656496857352,-0.210088726072585,-3.66991127392742,0.127295278417622,0.04700050592442,0.02714092844701,0.466447100764823,0.408898896816724,\cite{Madelung2004},\label{mp:ZBK:AlAs_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
12,InAs,21.5,0.417,0.39,-5.79159137659848,2.81374900079936,-0.093125499600321,0.606874500399679,-6.08249400479615,-0.62062350119904,-1.17937649880096,-4.82062350119904,-4.79159137659848,-0.121714282431084,0,4.79159137659848,1.97878039575775,\cite{Vurgaftman2001},\label{mp:ZBK:InAs_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
13,InAs,21.5,0.417,0.39,-5.79159137659848,3.21374900079936,-0.29312549960032,0.506874500399679,-5.08249400479615,-0.52062350119904,-2.27937649880096,-5.32062350119903,-4.79159137659848,-0.102102668917265,0,4.79159137659848,3.82438138708364,\cite{LB1},\label{mp:ZBK:InAs_LB1_1},https://link.springer.com/chapter/10.1007/10832182_334
14,InAs,21.5,0.417,0.39,-5.79159137659848,2.48374900079936,-0.223125499600322,0.696874500399678,-5.77249400479614,0.499376498800961,-0.839376498800968,-5.02062350119904,-4.79159137659848,0.097935788923683,0.042929443900428,4.79159137659848,1.40832190752975,\tnote{b} \tnote{g},\label{mp:ZBK:InAs_LB1_2},https://link.springer.com/chapter/10.1007/10832182_334
15,InAs,21.5,0.418,0.38,-5.8095179674127,2.5548644338118,-0.172567783094099,0.706959862930418,-6.10635247901791,0.256286287355849,-0.779120411208744,-5.02087958879125,-4.8095179674127,0.050261876165143,0.021525172197572,4.8095179674127,1.31090100933535,\cite{Madelung2004},\label{mp:ZBK:InAs_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
16,GaP,31.4,2.886,0.08,-4.08998245613215,0.423296373296373,-1.32335181335181,-0.563351813351813,8.25022176022176,3.18005544005544,-4.76005544005544,-1.37994455994456,-3.08998245613215,1.13325511368581,1.86160866454026,6.30292849413551,9.43451761528633,\cite{Vurgaftman2001},\label{mp:ZBK:GaP_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
17,GaP,22.2,2.88,0.08,-0.946581196581197,1.63055555555556,-0.304722222222222,0.375277777777778,-2.66333333333333,0.714166666666666,-1.11416666666667,-3.36583333333333,0.053418803418803,0.140059606511186,0.099976668222118,1.41546546546546,2.20825825825826,\tnote{a} \tnote{g},\label{mp:ZBK:GaP_LB1_1},https://link.springer.com/chapter/10.1007/10832182_143
18,GaP,22.2,2.88,0.08,-0.946581196581197,1.48055555555556,-0.794722222222222,-0.034722222222222,1.90666666666667,1.59416666666667,-3.17416666666667,-2.96583333333333,0.053418803418803,0.312641805432788,0.570168295331162,3.15960960960961,6.29114114114114,\tnote{b},\label{mp:ZBK:GaP_LB1_2},https://link.springer.com/chapter/10.1007/10832182_143
19,GaP,31.4,2.895,0.08,-4.05675739141146,0.584571099597007,-0.822714450201497,-0.154366836015861,3.63248771730415,2.2431861931614,-2.69310050804758,-1.76689949195242,-3.05675739141146,0.498960561385584,1.31741567499227,4.44615840414847,5.33792134312177,\cite{Madelung2004},\label{mp:ZBK:GaP_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
20,AlP,17.7,3.63,0.07,-1.29982875437421,1.72465564738292,-0.10267217630854,0.41732782369146,-3.81793388429752,-0.06198347107438,-0.67801652892562,-3.18198347107438,-0.299828754374209,-0.012155958789557,0,0.299828754374209,1.34748149802695,\cite{Vurgaftman2001},\label{mp:ZBK:AlP_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
21,AlP,17.7,3.63,0.07,-1.29982875437421,1.84465564738292,-0.75267217630854,0.33732782369146,-0.85793388429752,2.17801652892562,-2.33801652892562,-4.36198347107438,-0.299828754374209,0.427144183919975,0.288176181780407,4.32856257910803,4.64654456109002,\tnote{a} \tnote{g},\label{mp:ZBK:AlP_LB1_1},https://link.springer.com/chapter/10.1007/10832182_61
22,AlP,17.7,3.63,0.07,-1.29982875437421,1.84465564738292,-0.74767217630854,0.33232782369146,-0.847933884297521,2.14301652892562,-2.34301652892562,-4.33698347107438,-0.299828754374209,0.420280119190139,0.284675259090111,4.25900402054948,4.65648149802695,\cite{Madelung2004},\label{mp:ZBK:AlP_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
23,InP,20.7,1.4236,0.108,-2.62021055629956,0.233132902500703,-0.823433548749648,-0.323433548749648,5.00120258499578,2.09030064624895,-2.85030064624895,-0.909699353751054,-1.62021055629956,0.686968007496662,1.88603809341615,4.08233696334542,5.56660961939138,\cite{Vurgaftman2001},\label{mp:ZBK:InP_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
24,InP,16.7,1.4539,0.108,0.357016384989031,1.32121764449641,-0.974391177751794,-0.294391177751794,4.34269413302153,1.69317353325538,-4.15317353325538,-2.38682646674462,1.35701638498903,0.5965149151685,0.922915545302279,3.30829565835762,8.11489531262486,\tnote{a},\label{mp:ZBK:InP_LB1_1},https://link.springer.com/chapter/10.1007/10832182_374
25,InP,20.4,1.559,0.108,-1.22410854220408,1.91822963438101,-0.100885182809493,0.599114817190507,-5.10937780628609,0.282655548428477,-0.322655548428479,-3.91734445157152,-0.224108542204082,0.055433313733157,0.030232551757448,0.553102818820452,0.631375164351349,\tnote{b} \tnote{g},\label{mp:ZBK:InP_LB1_2},https://link.springer.com/chapter/10.1007/10832182_374
26,InP,17.5,1.465,0.108,-0.093391441432351,1.05820250284414,-0.430898748577929,-0.260898748577929,2.23078498293515,-0.117303754266213,-2.70269624573379,-1.13730375426621,0.906608558567649,0.306421883304239,0.563713356734426,1.08986539058211,5.28168357240029,\tnote{e} \tnote{h},\label{mp:ZBK:InP_LB1_5},https://link.springer.com/chapter/10.1007/10832182_374
27,InP,20.7,1.344,0.108,-3.44130690635836,1.14607142857143,-0.481964285714285,0.188398666783988,-0.348606286418216,1.34698171463767,-1.54480399964804,-2.67519600035196,-2.44130690635836,0.264164847976545,0.294834273341095,2.62717094755778,3.01300614807386,\cite{Madelung2004},\label{mp:ZBK:InP_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
28,GaSb,27,0.812,0.76,-3.25165288339808,2.31625615763547,-0.841871921182266,0.458128078817734,-1.69753694581281,2.4256157635468,-2.6256157635468,-5.3743842364532,-2.25165288339808,0.475702388877053,0.250126993802702,4.06943849049666,4.40497708252381,\cite{Vurgaftman2001},\label{mp:ZBK:GaSb_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
29,GaSb,22.4,0.812,0.725,1.39227265902608,2.60459770114943,-0.567701149425286,0.662298850574714,-4.30758620689657,1.65310344827586,-1.75310344827586,-5.72689655172414,2.39227265902608,0.324200259259466,0.140241048443716,2.78636304489264,2.95491650401214,\tnote{a} \tnote{g},\label{mp:ZBK:GaSb_LB1_1},https://link.springer.com/chapter/10.1007/10832182_241
30,GaSb,26.1,0.812,0.725,-2.44792314603635,2.38571428571428,-0.857142857142858,0.642857142857142,-2.81428571428571,2.97142857142857,-2.17142857142857,-6.02857142857143,-1.44792314603635,0.582745087267747,0.269779507133593,5.00844564240791,3.66001796945193,\tnote{b},\label{mp:ZBK:GaSb_LB1_2},https://link.springer.com/chapter/10.1007/10832182_241
31,GaSb,25,0.812,0.725,-1.30624331209888,3.03727422003284,-0.731362889983579,0.568637110016421,-3.52364532019705,1.59408866995074,-2.79408866995074,-6.20591133004926,-0.306243312098875,0.312626509018307,0.127286315541045,2.68689159463395,4.70953310406791,\cite{LB1},\label{mp:ZBK:GaSb_LB1_3},https://link.springer.com/chapter/10.1007/10832182_241
32,GaSb,27,0.75,0.756,-5.33506997650424,-1,-3,-1.63155252597295,22.7893151558377,8.10534242208116,-9.89465757791884,-0.105342422081159,-4.33506997650424,3.13035318181027,3.08946575779188,13.4981399698403,16.4779556476895,\cite{Madelung2004},\label{mp:ZBK:GaSb_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
33,AlSb,18.7,2.386,0.676,-1.1177725299439,2.56753841855267,-0.116230790723666,0.663769209276334,-6.08523051131601,-0.111307627829002,-0.808692372170997,-4.791307627829,-0.117772529943899,-0.021829221781223,0,0.117772529943899,1.49836100308626,\cite{Vurgaftman2001},\label{mp:ZBK:AlSb_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
34,AlSb,18.7,2.386,0.68,-1.11511668322517,1.53753841855267,-0.296230790723666,0.443769209276334,-3.01523051131601,0.978692372170997,-0.798692372170998,-3.461307627829,-0.115116683225168,0.191937365519397,0.134523898679049,1.81267702242934,1.47929150383835,\cite{LB1},\label{mp:ZBK:AlSb_LB1},https://link.springer.com/chapter/10.1007/10832182_241
35,AlSb,18.7,2.3,0.673,-1.3740803184492,1.40985507246377,-0.310072463768116,0.35977446817654,-2.32821202645054,0.909758187138316,-0.95067659547038,-3.10932340452962,-0.374080318449204,0.178418259571887,0.142412021293508,1.68222132775929,1.75788299276797,\cite{Madelung2004},\label{mp:ZBK:AlSb_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
36,InSb,23.3,0.235,0.81,-0.457433611968881,1.75035460992908,-1.02482269503546,-0.024822695035461,2.49787234042553,2.27446808510638,-3.87446808510638,-3.72553191489362,0.542566388031119,0.44605989034621,0.627939529675252,3.37361294920086,5.74681869082764,\cite{Vurgaftman2001},\label{mp:ZBK:InSb_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
37,InSb,23.2,0.2352,0.803,-0.134352685829128,3.2501814058957,-0.199909297052155,0.900090702947846,-7.85108843537415,0.249727891156464,-0.949727891156467,-6.35027210884354,0.865647314170872,0.048975668849815,0.016482505017488,0.370687082256009,1.40974185654485,\tnote{a},\label{mp:ZBK:InSb_LB1_1},https://link.springer.com/chapter/10.1007/10832182_185
38,InSb,23.42,0.2368,0.803,-0.368464685112116,3.44265765765765,-0.543671171171171,0.506328828828828,-4.30594594594594,0.251013513513513,-3.01101351351351,-6.04898648648648,0.631535314887884,0.049227800137727,0.018780078456748,0.372794577612811,4.47182900731083,\tnote{b},\label{mp:ZBK:InSb_LB1_2},https://link.springer.com/chapter/10.1007/10832182_185
39,InSb,23.1,0.235,0.803,0.124047427085188,2.31404255319149,-0.742978723404253,0.527021276595747,-2.50425531914896,2.23893617021276,-2.21893617021276,-5.38106382978724,1.12404742708519,0.439091508523214,0.221583491261317,3.32317372470243,3.29348843247378,\tnote{c},\label{mp:ZBK:InSb_LB1_3},https://link.springer.com/chapter/10.1007/10832182_185
40,InSb,23.3,0.18,0.81,-21.0673400673401,-8.14814814814815,-5.87407407407408,-4.75264329862179,60.1603042361752,17.3865145485791,-17.8579298958654,10.6579298958654,-20.0673400673401,8.26365331720573,4.93924823285602,25.2894757070241,25.9751707576223,\cite{Madelung2004},\label{mp:ZBK:InSb_Mad},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
41,GaN,25,3.299,0.017,-1.8984372571869,0.143982014751945,-0.513008992624028,-0.163008992624027,2.88610791148833,1.41902697787208,-1.65902697787208,-0.680973022127918,-0.898437257186903,0.39643741033881,1.83980123476941,2.83320404448083,3.31238377910085,\cite{Vurgaftman2001},\label{mp:ZBK:GaN_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
42,GaN,25,3.299,0.017,-1.8984372571869,0.173982014751945,-0.503008992624028,-0.153008992624027,2.75610791148833,1.37902697787208,-1.63902697787208,-0.720973022127918,-0.898437257186903,0.37858053702548,1.75217580057645,2.75334075537749,3.27245213454919,\cite{Vurgaftman2003},\label{mp:ZBK:GaN_Vurg2},https://aip.scitation.org/doi/10.1063/1.1600519
43,GaN,25,3.299,0.017,-1.8984372571869,0.553982014751945,-0.403008992624028,-0.003008992624028,1.07610791148833,1.04902697787208,-1.36902697787208,-1.35097302212792,-0.898437257186903,0.205731116555962,0.781299591676622,2.09446862027496,2.73337493310166,\cite{LB1},\label{mp:ZBK:GaN_LB1},https://link.springer.com/chapter/10.1007/10832182_125
44,GaN,25,3.44,0.017,-1.58886250344767,2.62751937984496,-0.611240310077519,0.575749710413175,-3.63705640201393,1.54469099170464,-2.12275086876047,-5.57724913123953,-0.588862503447673,0.302938827275883,0.13625150452901,3.08431791111944,4.23854256969356,\cite{Cardona_05},\label{mp:ZBK:GaN_Cardona},https://link.springer.com/book/10.1007%2Fb137661
45,GaN,16.861,3.07,0.017,-1.30075350862814,0.675272529858849,-0.279363735070576,0.061636264929425,0.072364820846907,0.627091205211726,-1.04909120521173,-1.41890879478827,-0.300753508628137,0.12298270354527,0.283410059180969,1.25188016434018,2.09433087160721,\cite{Rinke2008},\label{mp:ZBK:GaN_Rinke},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.77.075202
46,AlN,27.1,6,0.019,-1.51191412379317,0.414444444444444,-0.282777777777778,0.097222222222222,0.133333333333334,1.00833333333333,-0.688333333333333,-1.27166666666667,-0.511914123793174,0.197750436264336,0.582482993197279,2.01454468257924,1.37521810562847,\cite{Vurgaftman2001},\label{mp:ZBK:AlN_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
47,AlN,27.1,5.4,0.019,-2.01265323883273,0.247160493827161,-0.36641975308642,0.01358024691358,1.13703703703704,1.25925925925926,-0.939259259259259,-1.02074074074074,-1.01265323883273,0.246961059062898,1.22260015117158,2.51557505712639,1.87632304260957,\cite{Vurgaftman2003},\label{mp:ZBK:AlN_Vurg2},https://aip.scitation.org/doi/10.1063/1.1600519
48,AlN,23.844,5.63,0.019,-2.06586354969228,0.038277087033748,-0.356861456483126,-0.126861456483126,2.15033747779751,1.00858436944938,-1.13258436944938,-0.371415630550621,-1.06586354969228,0.295371568630268,2.10034697290352,2.01490720552771,2.26262916221621,\cite{Rinke2008},\label{mp:ZBK:AlN_Rinke},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.77.075202
49,InN,25,1.94,0.006,-5.54002041371321,-0.575532646048111,-0.887766323024055,-0.517766323024055,7.23319587628867,2.57329896907217,-2.75329896907217,0.353298969072166,-4.54002041371321,0.993555864718343,3.69004380873928,5.14130852608046,5.50093853635796,\cite{Vurgaftman2001},\label{mp:ZBK:InN_Vurg1},https://aip.scitation.org/doi/10.1063/1.1368156
50,InN,17.2,0.78,0.005,-8.71874975696631,-3.63042735042735,-2.41521367521367,-2.04521367521368,25.5625641025641,7.15564102564102,-7.33564102564102,4.93564102564103,-7.71874975696631,3.51128822110272,5.13300010486211,14.2808971636997,14.6401328324895,\cite{Vurgaftman2003},\label{mp:ZBK:InN_Vurg2},https://aip.scitation.org/doi/10.1063/1.1600519
51,InN,11.373,0.53,0.005,-3.87312316725118,-0.335830188679244,-0.766415094339622,-0.455415094339622,6.13398113207547,2.03524528301887,-2.56324528301887,0.169245283018867,-2.87312316725118,0.842567107552504,3.25309159968201,4.05780991006877,5.1105201904426,\cite{Rinke2008},\label{mp:ZBK:InN_Rinke},https://journals.aps.org/prb/abstract/10.1103/PhysRevB.77.075202
52,C1,,6.02,0.006,-1,,,,,,,,,0,,,,\cite{LB1},\label{mp:ZBK:C_LB1},https://link.springer.com/chapter/10.1007/10832182_277


==> bs_errors_resc.csv <==
no,material,err,errGL,errGK,errGX,filenameBS,filenameEBS,Rel_diff_Ep
37,InSb,0.032663958309372,0.030311493029001,0.032663958309372,0.017814667670692,pic_diff_sel_resc_InSb,pic_err_bs_resc_Ev_InSb,0.006429411245234
25,InP,0.011691256288763,0.011045861992958,0.011691256288763,0.005261173453323,pic_diff_sel_resc_InP,pic_err_bs_resc_mEv_InP,0.046258823529411
10,AlAs,0.009354765408897,0.008712746903779,0.009354765408897,0.004268800913344,pic_diff_sel_resc_AlAs,pic_err_bs_resc_mEv_AlAs,0.104497776497757
33,AlSb,0.005840894768814,0.005408002654744,0.005840894768814,0.002764259376959,pic_diff_sel_resc_AlSb,pic_err_bs_resc_mEv_AlSb,0.029993614845789
20,AlP,0.004289916480309,0.003985169382294,0.004289916480309,0.001724638295279,pic_diff_sel_resc_AlP,pic_err_bs_resc_mEv_AlP,0.08251916959909
3,GaAs,0.05061749468375,0.05061749468375,0.049155201978183,0.026117110106045,pic_diff_sel_resc_GaAs,pic_err_bs_resc_Ev_GaAs,0.189155103550296
43,GaN,0.011576804747133,0.011576804747133,0.011560408647702,0.004562979582141,pic_diff_sel_resc_GaN,pic_err_bs_resc_mEv_GaN,0.290077789064545
48,AlN,0.002778800974656,0.002778800974656,0.002360533783294,0.000886070532502,pic_diff_sel_resc_AlN,pic_err_bs_resc_mEv_AlN,0.499928364017183
51,InN,0.035027129613461,0.021420529506057,0.035027129613461,0.015732792215888,pic_diff_sel_resc_InN,pic_err_bs_resc_Ev_InN,0.194366097335795
17,GaP,0.023338496058201,0.021737151415294,0.023338496058201,0.009723635533214,pic_diff_sel_resc_GaP,pic_err_bs_resc_Ev_GaP,0.198388206388206
29,GaSb,0.17139506357051,0.158357372730597,0.17139506357051,0.08630487198943,pic_diff_sel_resc_GaSb,pic_err_bs_resc_Ev_GaSb,0.123475


==> bs_errors_resc_sort_bs_error.csv <==
no,material,err,errGL,errGK,errGX,filenameBS,filenameEBS,Rel_diff_Ep
48,AlN,0.002778800974656,0.002778800974656,0.002360533783294,0.000886070532502,pic_diff_sel_resc_AlN,pic_err_bs_resc_mEv_AlN,0.499928364017183
20,AlP,0.004289916480309,0.003985169382294,0.004289916480309,0.001724638295279,pic_diff_sel_resc_AlP,pic_err_bs_resc_mEv_AlP,0.08251916959909
33,AlSb,0.005840894768814,0.005408002654744,0.005840894768814,0.002764259376959,pic_diff_sel_resc_AlSb,pic_err_bs_resc_mEv_AlSb,0.029993614845789
10,AlAs,0.009354765408897,0.008712746903779,0.009354765408897,0.004268800913344,pic_diff_sel_resc_AlAs,pic_err_bs_resc_mEv_AlAs,0.104497776497757
43,GaN,0.011576804747133,0.011576804747133,0.011560408647702,0.004562979582141,pic_diff_sel_resc_GaN,pic_err_bs_resc_mEv_GaN,0.290077789064545
25,InP,0.011691256288763,0.011045861992958,0.011691256288763,0.005261173453323,pic_diff_sel_resc_InP,pic_err_bs_resc_mEv_InP,0.046258823529411
17,GaP,0.023338496058201,0.021737151415294,0.023338496058201,0.009723635533214,pic_diff_sel_resc_GaP,pic_err_bs_resc_Ev_GaP,0.198388206388206
37,InSb,0.032663958309372,0.030311493029001,0.032663958309372,0.017814667670692,pic_diff_sel_resc_InSb,pic_err_bs_resc_Ev_InSb,0.006429411245234
51,InN,0.035027129613461,0.021420529506057,0.035027129613461,0.015732792215888,pic_diff_sel_resc_InN,pic_err_bs_resc_Ev_InN,0.194366097335795
3,GaAs,0.05061749468375,0.05061749468375,0.049155201978183,0.026117110106045,pic_diff_sel_resc_GaAs,pic_err_bs_resc_Ev_GaAs,0.189155103550296
29,GaSb,0.17139506357051,0.158357372730597,0.17139506357051,0.08630487198943,pic_diff_sel_resc_GaSb,pic_err_bs_resc_Ev_GaSb,0.123475


==> bs_errors_resc_sort_rel_diff_ep.csv <==
no,material,err,errGL,errGK,errGX,filenameBS,filenameEBS,Rel_diff_Ep
37,InSb,0.032663958309372,0.030311493029001,0.032663958309372,0.017814667670692,pic_diff_sel_resc_InSb,pic_err_bs_resc_Ev_InSb,0.006429411245234
33,AlSb,0.005840894768814,0.005408002654744,0.005840894768814,0.002764259376959,pic_diff_sel_resc_AlSb,pic_err_bs_resc_mEv_AlSb,0.029993614845789
25,InP,0.011691256288763,0.011045861992958,0.011691256288763,0.005261173453323,pic_diff_sel_resc_InP,pic_err_bs_resc_mEv_InP,0.046258823529411
20,AlP,0.004289916480309,0.003985169382294,0.004289916480309,0.001724638295279,pic_diff_sel_resc_AlP,pic_err_bs_resc_mEv_AlP,0.08251916959909
10,AlAs,0.009354765408897,0.008712746903779,0.009354765408897,0.004268800913344,pic_diff_sel_resc_AlAs,pic_err_bs_resc_mEv_AlAs,0.104497776497757
29,GaSb,0.17139506357051,0.158357372730597,0.17139506357051,0.08630487198943,pic_diff_sel_resc_GaSb,pic_err_bs_resc_Ev_GaSb,0.123475
3,GaAs,0.05061749468375,0.05061749468375,0.049155201978183,0.026117110106045,pic_diff_sel_resc_GaAs,pic_err_bs_resc_Ev_GaAs,0.189155103550296
51,InN,0.035027129613461,0.021420529506057,0.035027129613461,0.015732792215888,pic_diff_sel_resc_InN,pic_err_bs_resc_Ev_InN,0.194366097335795
17,GaP,0.023338496058201,0.021737151415294,0.023338496058201,0.009723635533214,pic_diff_sel_resc_GaP,pic_err_bs_resc_Ev_GaP,0.198388206388206
43,GaN,0.011576804747133,0.011576804747133,0.011560408647702,0.004562979582141,pic_diff_sel_resc_GaN,pic_err_bs_resc_mEv_GaN,0.290077789064545
48,AlN,0.002778800974656,0.002778800974656,0.002360533783294,0.000886070532502,pic_diff_sel_resc_AlN,pic_err_bs_resc_mEv_AlN,0.499928364017183


==> figures/fig2/data.csv <==
a,b,c,d
1,4,5,1
2,3,1,5
3,5,6,1
4,1,4,9
5,3,4,7


==> grade.csv <==
name,givenname,matriculation,gender,grade
Maier,Hans,12345,m,1.0
Huber,Anna,23456,f,2.3
Weißbäck,Werner,34567,m,5.0
Bauer,Maria,19202,f,3.3


==> table2.csv <==
Num,El.,$\gamma_1$,$\gamma_1$,$\gamma_3$,$\lambda_1$,$\lambda_2$,$\lambda_3$,$\lambda_4$,$d$,$\rho$,cite,source
1,GaAs,6.98,2.06,2.93,-32.8,-6.43,5.93,-11.65,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
2,GaAs 1,7.1,2.02,2.91,-30.58,-6.445,5.105,-10.985,,,Set 1 from \cite{LB1},https://link.springer.com/chapter/10.1007%2F10832182_185
3,GaAs 2,7.8,2.46,3.3,-30.58,-6.445,5.105,-10.985,,,Set 2 from \cite{LB1},https://link.springer.com/chapter/10.1007%2F10832182_185
4,GaAs 3,6.95,2.25,2.86,-30.58,-6.445,5.105,-10.985,,,Set 3 from \cite{LB1},https://link.springer.com/chapter/10.1007%2F10832182_185
5,GaAs 3,6.85,2.1,2.9,-30.58,-6.445,5.105,-10.985,,,Set 4 from \cite{LB1},https://link.springer.com/chapter/10.1007%2F10832182_185
6,GaAs 4,6.8,2.4,1,-30.58,-6.445,5.105,-10.985,,,Set 5 from \cite{LB1},https://link.springer.com/chapter/10.1007%2F10832182_185
7,GaAs 5,7.2,2.5,1.1,-30.58,-6.445,5.105,-10.985,,,Set 6 from \cite{LB1},https://link.springer.com/chapter/10.1007%2F10832182_185
8,GaAs,7.15,2.03,2.95948193664589,-33.0268916198754,-6.39155419006232,5.78844580993768,-11.9684458099377,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
9,AlAs,3.76,0.82,1.42,-15.56,-2.78,2.14,-6.38,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
10,AlAs,3.76,0.9,1.42,-15.88,-3.1,2.3,-6.22,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_78
11,AlAs,4.03,1.045,1.69659462846413,-18.3895677707848,-3.12021611460761,3.14978388539239,-7.02978388539239,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
12,InAs,20,8.5,9.2,-109.2,-26.4,24.6,-30.6,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
13,InAs,20.4,8.3,9.1,-108.2,-26.3,23.5,-31.1,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_334
14,InAs,19.67,8.37,9.29,-108.89,-25.28,24.94,-30.8,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_334
15,InAs,19.7,8.4,9.27952764602452,-108.977165876147,-25.4614170619264,24.9385829380736,-30.7385829380736,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
16,GaP,4.05,0.49,1.25,-13.51,-2.26,0.68,-6.82,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
17,GaP 1 (5level),4.2,0.98,1.66,-18.08,-3.14,2.74,-7.22,,,Set 1 from \cite{LB1} \footnotemark[\ref{5level}],https://link.springer.com/chapter/10.1007/10832182_143
18,GaP 2,4.05,0.49,1.25,-13.51,-2.26,0.68,-6.82,,,Set 2 from \cite{LB1},https://link.springer.com/chapter/10.1007/10832182_143
19,GaP,4.2,0.985,1.65334761418564,-18.0600856851138,-3.17995715744308,2.73004284255692,-7.19004284255692,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
20,AlP,3.35,0.71,1.23,-13.57,-2.5,1.76,-5.62,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
21,AlP 1 (5level),3.47,0.06,1.15,-10.61,-0.26,0.1,-6.8,,,Set 1 from \cite{LB1} \footnotemark[\ref{5level}],https://link.springer.com/chapter/10.1007/10832182_61
22,AlP,3.47,0.065,1.145,-10.6,-0.295,0.095,-6.775,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
23,InP,5.08,1.6,2.1,-24.08,-5.18,4.42,-8.18,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
24,InP 1 (best),5.15,0.94,1.62,-18.63,-4.05,1.59,-8.13,,,Set 1 from \cite{LB1},https://link.springer.com/chapter/10.1007/10832182_374
25,InP 2 (5level),6.28,2.08,2.78,-31.28,-6.26,6.22,-10.46,,,Set 2 from \cite{LB1} \footnote{\label{5level} obtained by extrapolation from 5-level model} ,https://link.springer.com/chapter/10.1007/10832182_374
26,InP 5 (300K),5.04,1.56,1.73,-21.66,-6.09,3.27,-7.11,,,Set 5 from \cite{LB1} ($T = 300K$),https://link.springer.com/chapter/10.1007/10832182_374
27,InP,6.28,2.085,2.75536295249827,-31.1521777149896,-6.35391114250519,6.15608885749481,-10.3760888574948,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
28,GaSb,13.4,4.7,6,-68.2,-14.2,14,-22,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
29,GaSb 1 (5level),11.8,4.03,5.26,-59.48,-12.14,12.04,-19.52,,,Set 1 from \cite{LB1} \footnotemark[\ref{5level}],https://link.springer.com/chapter/10.1007/10832182_241
30,GaSb 2,13.1,4.5,6,-67.1,-13.1,13.9,-22.1,,,Set 2 from \cite{LB1},https://link.springer.com/chapter/10.1007/10832182_241
31,GaSb,13.3,4.4,5.7,-65.1,-13.8,12.6,-21.6,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_241
32,GaSb,11,3,4.36844747402705,-49.2106848441623,-9.89465757791885,8.10534242208115,-18.1053424220812,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
33,AlSb,5.18,1.19,1.97,-21.76,-4.03,3.11,-8.71,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
34,AlSb,4.15,1.01,1.75,-18.69,-2.94,3.12,-7.38,,,\cite{LB1},
35,AlSb,4.12,1.045,1.71484693194466,-18.589081591668,-3.15545920416602,3.11454079583398,-7.17454079583398,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
36,InSb,34.8,15.5,16.5,-195.8,-47.3,45.7,-53.3,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
37,InSb 1,36.13,16.24,17.34,-205.13,-49.07,48.37,-55.67,,,Set 1 from \cite{LB1},https://link.springer.com/chapter/10.1007/10832182_185
38,InSb 2,36.41,15.94,16.99,-202.11,-49.2,46.44,-55.5,,,Set 2 from \cite{LB1},https://link.springer.com/chapter/10.1007/10832182_185
39,InSb 3,35.08,15.64,16.91,-199.1,-46.91,46.93,-54.53,,,Set 3 from \cite{LB1},https://link.springer.com/chapter/10.1007/10832182_185
40,InSb,35,15.7,16.8214307754523,-198.728584652714,-47.3357076736431,46.8642923263569,-54.0642923263569,,,\cite{Madelung2004},https://link.springer.com/chapter/10.1007/978-3-642-18865-7_3
41,GaN(zb),2.67,0.75,1.1,-12.27,-2.37,2.13,-4.47,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
42,GaN(zb),2.7,0.76,1.11,-12.4,-2.41,2.15,-4.51,,,\cite{Vurgaftman2003},https://aip.scitation.org/doi/10.1063/1.1600519
43,GaN(zb),3.08,0.86,1.26,-14.08,-2.74,2.42,-5.14,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_125
44,GaN(zb),5.05,0.6,1.78699002049069,-18.1719401229441,-2.08902993852793,1.51097006147207,-9.21097006147207,,,\cite{Cardona_05},https://link.springer.com/book/10.1007%2Fb137661
45,AlN(zb),1.92,0.47,0.85,-8.9,-1.25,1.57,-3.53,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
46,AlN(zb),1.92,0.47,0.85,-8.9,-1.25,1.57,-3.53,,,\cite{Vurgaftman2003},https://aip.scitation.org/doi/10.1063/1.1600519
47,InN(zb),3.72,1.26,1.63,-18.54,-3.87,3.69,-6.09,,,\cite{Vurgaftman2001},https://aip.scitation.org/doi/10.1063/1.1368156
48,InN(zb),3.72,1.26,1.63,-18.54,-3.87,3.69,-6.09,,,\cite{Vurgaftman2003},https://aip.scitation.org/doi/10.1063/1.1600519
49,InN(zb),3.72,1.26,1.63,-18.54,-3.87,3.69,-6.09,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_277
50,C1,2.54,-0.1,0.605867147153565,-5.77520288292139,-0.322398558539304,-0.922398558539304,-4.5576014414607,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_277
51,C2,3.61,0.09,1.10109415280136,-10.5765649168082,-0.666717541595919,-0.126717541595919,-6.73328245840408,,,\cite{LB1},https://link.springer.com/chapter/10.1007/10832182_277
,C3,2.45,-0.05,0.95,0,0,0,0,,,\cite{Guyot2015},https://journals.aps.org/prb/pdf/10.1103/PhysRevB.92.045135

